Short-Packet Transmission over a Bidirectional Massive MIMO link

We consider the transmission of short packets over a bidirectional communication link where multiple devices, e.g., sensors and actuators, exchange small-data payloads with a base station equipped with a large antenna array. Using results from finite-blocklength information theory, we characterize the minimum SNR required to achieve a target error probability for a fixed packet length and a fixed payload size. Our nonasymptotic analysis, which applies to the scenario in which the bidirectional communication is device-initiated, and also to the more challenging case when it is base-station initiated, provides guidelines on the design of massive multiple-input multiple-output links that need to support sporadic ultra-reliable low-latency transmissions. Specifically, it allows us to determine the optimal amount of resources that need to be dedicated to the acquisition of channel state information.

==> figures/Pilots_vs_SNR_B_100_U_10_MRC_epsilon_0.001_ULDL.csv <==
10,-15.977,-16.992
20,-17.773,-17.969
30,-18.789,-18.398
40,-19.336,-19.023
50,-19.766,-19.414
60,-20.078,-19.648
70,-20.273,-19.961
80,-20.43,-20.312
90,-20.547,-20.547
100,-20.586,-20.742
110,-20.625,-20.898
120,-20.586,-21.133
130,-20.586,-21.211
140,-20.469,-21.511
150,-20.352,-21.758
160,-20.195,-21.953
170,-19.961,-22.148
180,-19.805,-22.266
190,-19.492,-22.461
200,-19.102,-22.617
210,-18.633,-22.812
220,-18.047,-23.008
230,-17.305,-23.242
240,-16.25,-23.398
250,-14.727,-23.633


==> figures/Pilots_vs_SNR_B_100_U_10_MRC_epsilon_0.1_ULDL.csv <==
10,-18.008,-16.211
20,-19.57,-17.539
30,-20.43,-18.281
40,-20.977,-18.711
50,-21.367,-19.297
60,-21.602,-19.609
70,-21.836,-19.961
80,-21.992,-20.273
90,-22.109,-20.508
100,-22.07,-20.859
110,-22.109,-21.055
120,-22.109,-21.328
130,-22.109,-21.523
140,-22.031,-21.719
150,-21.914,-21.953
160,-21.797,-22.148
170,-21.602,-22.383
180,-21.367,-22.461
190,-21.133,-22.461
200,-20.859,-22.461
210,-20.352,-22.461
220,-19.883,-23.477
230,-19.18,-23.711
240,-18.32,-23.945
250,-17.148,-24.258


==> figures/Pilots_vs_SNR_B_100_U_10_MRC_epsilon_1e-5_ULDL.csv <==
10,-14.922,-14.336,-11.609
20,-16.914,-15.898,-13.366
30,-17.852,-17.148,-14.475
40,-18.398,-18.32,-15.349
50,-18.945,-18.711,-15.816
60,-19.297,-19.57,-16.421
70,-19.492,-19.961,-16.71
80,-19.648,-20.195,-16.903
90,-19.727,-20.508,-17.089
100,-19.805,-20.898,-17.307
110,-19.766,-21.172,-17.402
120,-19.648,-21.523,-17.475
130,-19.727,-21.758,-17.614
140,-19.57,-21.992,-17.604
150,-19.531,-22.188,-17.649
160,-19.336,-22.227,-17.535
170,-19.141,-22.617,-17.53
180,-18.984,-22.617,-17.421
190,-18.555,-23.164,-17.264
200,-18.203,-23.242,-17.019
210,-17.695,-23.711,-16.725
220,-16.953,-23.672,-16.115
230,-16.172,-23.945,-15.501
240,-15.039,-24.023,-14.522
250,-12.93,-24.453,-12.634


==> figures/Pilots_vs_SNR_B_10_U_10_MRC_epsilon_0.001_ns_32_OSTBC.csv <==
1,-3.7109
2,-4.9609
3,-5.6641
4,-5.2344
5,-5.5469
6,-5.8203
7,-6.0156
8,-6.1328
9,-6.2891
10,-4.8828
11,-4.9609
12,-5.0391
13,-5.1562
14,-5.1172
15,-5.1953
16,-5.2344
17,-1.9531
18,-1.9922
19,-2.1484
20,-2.0703
21,-2.1484
22,-2.0703


==> figures/Pilots_vs_SNR_B_10_U_10_MRC_epsilon_0.001_ns_32_OSTBC2.csv <==
3,-5.7031
9,-6.2891
16,-5.2734
22,-2.1094


==> figures/Pilots_vs_SNR_B_10_U_10_MRC_epsilon_0.05_ns_32_OSTBC.csv <==
1,-5.1953
2,-6.5234
3,-7.4219
4,-7.0703
5,-7.4219
6,-7.7344
7,-7.9297
8,-8.125
9,-8.3984
10,-7.0703
11,-7.1484
12,-7.3047
13,-7.3828
14,-7.3047
15,-7.4219
16,-7.5
17,-4.6484
18,-4.3359
19,-4.6094
20,-4.7266
21,-4.6875
22,-4.7266


==> figures/Pilots_vs_SNR_B_10_U_10_k_30_MRC_epsilon_1e-05_Saddle_ns_32_OSTBC.csv <==
32,3.1641
96,1.9141
160,3.0469
224,6.7578


==> figures/Pilots_vs_SNR_B_12_U_10_MRC_epsilon_0.001_ns_64_OSTBC.csv <==
2,-5.8203
13,-6.1719


==> figures/Pilots_vs_SNR_B_12_U_10_k_30_MRC_epsilon_1e-05_Saddle_ns_64_OSTBC.csv <==
32,2.8516
160,2.5781


==> figures/Pilots_vs_SNR_B_2_U_10_MRC_epsilon_0.001_ns_2_OSTBC.csv <==
1,12.539
3,9.4922
5,8.0469
7,7.5391
9,7.5391
11,6.9922
13,6.9141
15,6.7969
17,6.6406
19,6.6016
21,6.5234
23,6.5234
25,6.4453
27,6.4844
29,6.6016
31,6.6016
33,6.6016
35,6.7188
37,6.9141
39,6.8359
41,6.9141
43,6.9922
45,7.1094
47,7.0312
49,6.9531
51,7.3047
53,7.3047
55,7.3828
57,7.4609
59,7.5391
61,7.6172
63,7.8516
65,7.8906
67,7.9297
69,8.2031


==> figures/Pilots_vs_SNR_B_2_U_10_MRC_epsilon_0.05_ns_2_OSTBC.csv <==
1,3.0469
2,0.97656
3,0.11719
4,-0.46875
5,-0.85938
6,-1.1328
7,-1.2109
8,-1.6016
9,-1.6797
10,-2.0312
11,-2.1484
12,-2.0703
13,-2.1094
14,-2.1484
15,-1.9922
16,-2.3047
17,-2.4609
18,-2.4219
19,-2.4609
20,-2.2266
21,-2.3828
22,-2.4609
23,-2.4609
24,-2.2656
25,-2.4219
26,-2.4609
27,-2.3828
28,-2.4609
29,-2.3047
30,-2.4219
31,-2.4219
32,-2.0703
33,-2.2266
34,-2.3047
35,-2.1484
36,-2.1484
37,-2.2656
38,-2.1875
39,-1.9922
40,-2.3438
41,-2.0703
42,-1.9922
43,-2.1875
44,-2.1484
45,-2.0703
46,-1.8359
47,-1.8359
48,-1.8359
49,-1.7578
50,-1.875
51,-1.875
52,-1.8359
53,-1.8359
54,-1.2109
55,-1.4844
56,-1.4844
57,-1.6406
58,-1.6016
59,-1.5234
60,-1.5625
61,-1.4453
62,-1.2109
63,-1.2109
64,-1.2109
65,-1.1328
66,-1.2109
67,-0.89844
68,-1.0156
69,-0.89844
70,-0.89844
71,-0.89844
72,-0.82031
73,-0.85938
74,-0.50781
75,-0.42969
76,-0.58594
77,-0.42969
78,-0.27344
79,-0.42969
80,-0.27344
81,0.27344
82,-0.078125
83,0.039062
84,0.11719
85,0.11719
86,0.078125
87,0.11719
88,0.35156
89,0.19531
90,0.70312
91,0.66406
92,0.82031
93,0.70312
94,0.82031
95,0.97656
96,1.0547
97,1.2891
98,1.2891
99,1.3672
100,1.5234
101,1.5234
102,1.6016
103,1.9141
104,1.6016
105,2.1484
106,2.0703
107,2.2266
108,2.2266
109,2.5391
110,2.5391
111,2.8516
112,2.8516
113,3.3594
114,3.4766
115,3.7891
116,3.7891
117,3.8672
118,3.9844
119,4.2578
120,4.6094
121,4.5703
122,5.0781
123,5.3516
124,5.3516
125,5.6641
126,6.1328
127,6.6016
128,6.7578
129,7.0312
130,7.5
131,7.8516
132,8.7891
133,9.1406
134,9.8828
135,10.664
136,11.445
137,12.383
138,14.102
139,15.781
140,18.477
141,NaN
142,NaN


==> figures/Pilots_vs_SNR_B_2_U_10_k_30_MRC_epsilon_1e-05_Saddle_ns_2_OSTBC.csv <==
2,NaN
12,18.828
22,18.164
32,17.539
42,17.539
50,17.109
60,17.109
70,17.07
80,17.539
90,17.578
100,17.422
110,17.734
120,17.852
130,18.32
140,18.242
148,18.945
158,19.414
168,19.18
178,NaN
188,NaN
198,NaN
208,NaN
218,NaN
228,NaN
238,NaN
246,NaN
256,NaN
266,NaN
276,NaN
286,NaN


==> figures/Pilots_vs_SNR_B_4_U_10_MRC_epsilon_0.001_ns_3_OSTBC.csv <==
1,3.5156
3,0.50781
5,-0.50781
7,-0.89844
9,-1.2109
11,-1.4453
13,-1.5625
15,-1.4844
17,-1.4453
19,-1.4062
21,-1.4062
23,-1.2109
25,-1.2109
27,-0.89844
29,-0.82031
31,-0.66406
33,-0.46875
35,-0.3125
37,-0.039062
39,0.11719
41,0.46875
43,0.82031
45,1.0938
47,1.4453
49,1.8359
51,2.2266
53,2.7734
55,3.3594
57,4.1406
59,4.8438
61,5.8203
63,7.1094
65,9.1797
67,NaN
69,NaN


==> figures/Pilots_vs_SNR_B_4_U_10_MRC_epsilon_0.001_ns_4_OSTBC.csv <==
2,1.6797
4,0.19531
6,-0.46875
8,-0.78125
10,-0.82031
12,-0.89844
14,-1.0156
16,-1.0547
18,-0.89844
20,-0.89844
22,-0.70312
24,-0.58594
26,-0.54688
28,-0.27344
30,-0.039062
32,0.078125
34,0.27344
36,0.50781
38,0.74219
40,1.1328
42,1.3672
44,1.6016
46,1.9141
48,2.4219
50,2.8516
52,3.3203
54,3.9844
56,4.6094
58,5.3906
60,6.3672
62,7.6562
64,9.4141
66,11.914
68,16.602
70,NaN


==> figures/Pilots_vs_SNR_B_4_U_10_MRC_epsilon_0.05_ns_3_OSTBC.csv <==
1,-1.6797
2,-3.3594
3,-4.2188
4,-4.8047
5,-5.2344
6,-5.3516
7,-5.5859
8,-5.5859
9,-5.8984
10,-5.9375
11,-6.0156
12,-6.2109
13,-6.2109
14,-6.2109
15,-6.2109
16,-6.2109
17,-6.2891
18,-6.2109
19,-6.1328
20,-6.1328
21,-6.2109
22,-6.25
23,-6.2109
24,-6.0156
25,-6.1328
26,-5.8984
27,-5.9375
28,-5.8594
29,-5.7422
30,-5.7422
31,-5.5078
32,-5.4297
33,-5.2734
34,-5.2734
35,-5.2734
36,-5.1172
37,-4.9219
38,-4.9609
39,-4.9219
40,-4.6484
41,-4.6094
42,-4.3359
43,-4.3359
44,-4.1797
45,-4.0234
46,-3.8672
47,-3.6719
48,-3.5156
49,-3.2422
50,-3.0469
51,-2.7734
52,-2.5781
53,-2.3828
54,-1.9922
55,-1.8359
56,-1.6797
57,-1.0547
58,-0.74219
59,-0.42969
60,0.078125
61,0.66406
62,1.1328
63,1.7578
64,2.6953
65,3.8281
66,5.0391
67,6.7578
68,9.8047
69,NaN
70,NaN


==> figures/Pilots_vs_SNR_B_4_U_10_MRC_epsilon_0.05_ns_4_OSTBC.csv <==
2,-3.0859
4,-4.4922
6,-4.9609
8,-5.3516
10,-5.625
12,-5.5859
14,-5.6641
16,-5.7422
18,-5.7422
20,-5.5859
22,-5.5859
24,-5.4688
26,-5.4297
28,-5.2734
30,-4.8828
32,-4.8828
34,-4.6484
36,-4.3359
38,-4.2188
40,-4.0234
42,-3.5547
44,-3.3203
46,-3.0078
48,-2.6172
50,-2.2266
52,-1.6797
54,-1.1719
56,-0.58594
58,0.19531
60,1.2891
62,2.4609
64,4.1016
66,6.6016
68,11.289
70,NaN


==> figures/Pilots_vs_SNR_B_4_U_10_k_30_MRC_epsilon_1e-05_Saddle_ns_3_OSTBC.csv <==
4,14.336
12,10.703
24,9.1016
32,8.8281
44,8.3203
52,8.2031
60,8.1641
72,8.1641
80,8.3203
92,8.1641
100,8.3984
112,8.75
120,8.8281
128,8.8672
140,9.4141
148,9.6094
160,10.078
168,10.391
176,11.289
188,11.914
196,13.32
208,NaN
216,NaN
228,NaN
236,NaN
244,NaN
256,NaN
264,NaN
276,NaN
284,NaN


==> figures/Pilots_vs_SNR_B_8_U_10_MRC_epsilon_0.001_ns_8_OSTBC.csv <==
2,-3.5547
4,-4.8047
6,-5.1953
8,-5.4297
10,-5.5078
12,-5.3906
14,-5.1953
16,-4.9609
18,-4.5703
20,-4.1797
22,-3.6328
24,-2.9688
26,-2.0703
28,-0.89844
30,0.82031
32,3.7891
34,11.172


==> figures/Pilots_vs_SNR_B_8_U_10_MRC_epsilon_0.05_ns_8_OSTBC.csv <==
2,-5.9766
4,-7.1484
6,-7.6953
8,-7.9688
10,-8.0078
12,-7.9688
14,-7.8125
16,-7.6562
18,-7.4609
20,-6.9141
22,-6.5234
24,-5.8984
26,-4.9609
28,-4.0234
30,-2.3438
32,0.42969
34,7.4609


==> figures/Pilots_vs_SNR_B_8_U_10_k_30_MRC_epsilon_1e-05_Saddle_ns_8_OSTBC.csv <==
16,5.5078
32,3.8672
48,3.1641
64,2.8516
80,2.6562
96,2.7734
112,3.0078
128,3.1641
144,3.4766
160,4.0234
176,4.5703
192,5.3516
208,6.2891
224,7.7344
240,9.5703
256,12.773
272,NaN


==> figures/epsilon_vs_snr_M_1.txt <==
  -1.4000000e+01   8.4790039e-01   8.4924332e-01   9.6006360e-01   9.7974045e-01
  -1.3800000e+01   8.3403778e-01   8.3662504e-01   9.5314915e-01   9.7393179e-01
  -1.3600000e+01   8.1935883e-01   8.2361066e-01   9.4587594e-01   9.6693683e-01
  -1.3400000e+01   8.0561829e-01   8.1029939e-01   9.3788008e-01   9.5937636e-01
  -1.3200000e+01   7.9106140e-01   7.9667203e-01   9.2902451e-01   9.5003870e-01
  -1.3000000e+01   7.7618408e-01   7.8383307e-01   9.2107319e-01   9.4124336e-01
  -1.2800000e+01   7.5902939e-01   7.6832211e-01   9.1040514e-01   9.2958045e-01
  -1.2600000e+01   7.4310875e-01   7.5282339e-01   8.9963376e-01   9.1729823e-01
  -1.2400000e+01   7.2833443e-01   7.3919845e-01   8.8864466e-01   9.0482919e-01
  -1.2200000e+01   7.1099281e-01   7.2254076e-01   8.7654281e-01   8.9071914e-01
  -1.2000000e+01   6.9481277e-01   7.0745142e-01   8.6407073e-01   8.7613425e-01
  -1.1800000e+01   6.7885780e-01   6.9241373e-01   8.5186767e-01   8.6160649e-01
  -1.1600000e+01   6.6228867e-01   6.7626567e-01   8.3834230e-01   8.4575520e-01
  -1.1400000e+01   6.4522362e-01   6.6136527e-01   8.2370038e-01   8.2862757e-01
  -1.1200000e+01   6.2721825e-01   6.4413201e-01   8.0831252e-01   8.1101259e-01
  -1.1000000e+01   6.0998344e-01   6.2734680e-01   7.9239844e-01   7.9274064e-01
  -1.0800000e+01   5.9295654e-01   6.1125031e-01   7.7781293e-01   7.7574668e-01
  -1.0600000e+01   5.7702827e-01   5.9637473e-01   7.6251663e-01   7.5855686e-01
  -1.0400000e+01   5.6027985e-01   5.8010172e-01   7.4627143e-01   7.4064641e-01
  -1.0200000e+01   5.4330254e-01   5.6313635e-01   7.2995923e-01   7.2268808e-01
  -1.0000000e+01   5.2644539e-01   5.4612111e-01   7.1156893e-01   7.0317228e-01
  -9.8000000e+00   5.1125717e-01   5.3200150e-01   6.9645065e-01   6.8717832e-01
  -9.6000000e+00   4.9528503e-01   5.1635172e-01   6.7800102e-01   6.6838791e-01
  -9.4000000e+00   4.7894669e-01   4.9976098e-01   6.6164961e-01   6.5186032e-01
  -9.2000000e+00   4.6302605e-01   4.8448042e-01   6.4449040e-01   6.3465105e-01
  -9.0000000e+00   4.4793701e-01   4.6940308e-01   6.2668184e-01   6.1743203e-01
  -8.8000000e+00   4.3373299e-01   4.5522983e-01   6.0990027e-01   6.0152109e-01
  -8.6000000e+00   4.1886902e-01   4.4024120e-01   5.9314113e-01   5.8598646e-01
  -8.4000000e+00   4.0360451e-01   4.2491195e-01   5.7511672e-01   5.6962702e-01
  -8.2000000e+00   3.9017105e-01   4.1138417e-01   5.5946576e-01   5.5580360e-01
  -8.0000000e+00   3.7601662e-01   3.9706398e-01   5.4121328e-01   5.3960735e-01
  -7.8000000e+00   3.6282539e-01   3.8391580e-01   5.2562430e-01   5.2641616e-01
  -7.6000000e+00   3.5013008e-01   3.7071705e-01   5.0913989e-01   5.1256273e-01
  -7.4000000e+00   3.3735275e-01   3.5723363e-01   4.9281572e-01   4.9899450e-01
  -7.2000000e+00   3.2494354e-01   3.4506649e-01   4.7669147e-01   4.8607825e-01
  -7.0000000e+00   3.1291389e-01   3.3338368e-01   4.6192050e-01   4.7462858e-01
  -6.8000000e+00   3.0090523e-01   3.2041239e-01   4.4606333e-01   4.6214497e-01
  -6.6000000e+00   2.9007149e-01   3.0952625e-01   4.3131302e-01   4.5096136e-01
  -6.4000000e+00   2.7793884e-01   2.9717567e-01   4.1560749e-01   4.3884556e-01
  -6.2000000e+00   2.6742935e-01   2.8622005e-01   4.0132754e-01   4.2808044e-01
  -6.0000000e+00   2.5797081e-01   2.7553822e-01   3.8684775e-01   4.1744985e-01
  -5.8000000e+00   2.4783134e-01   2.6554400e-01   3.7412507e-01   4.0891965e-01
  -5.6000000e+00   2.3714638e-01   2.5434205e-01   3.5951269e-01   3.9863621e-01
  -5.4000000e+00   2.2876167e-01   2.4534371e-01   3.4651331e-01   3.8920189e-01
  -5.2000000e+00   2.1900558e-01   2.3525352e-01   3.3363668e-01   3.7999288e-01
  -5.0000000e+00   2.1177101e-01   2.2815537e-01   3.2377733e-01   3.7449359e-01
  -4.8000000e+00   2.0261574e-01   2.1794526e-01   3.0981603e-01   3.6424863e-01
  -4.6000000e+00   1.9322968e-01   2.0787594e-01   2.9752706e-01   3.5588288e-01
  -4.4000000e+00   1.8628883e-01   2.0055633e-01   2.8743982e-01   3.5055817e-01
  -4.2000000e+00   1.7954826e-01   1.9366974e-01   2.7640136e-01   3.4242133e-01
  -4.0000000e+00   1.7072105e-01   1.8464214e-01   2.6503612e-01   3.3455971e-01


==> figures/epsilon_vs_snr_M_10.txt <==
  -1.4000000e+01   9.9014091e-01   9.5203915e-01   9.9917866e-01   9.9968263e-01
  -1.3800000e+01   9.8392105e-01   9.4008576e-01   9.9871903e-01   9.9939886e-01
  -1.3600000e+01   9.7581291e-01   9.2641460e-01   9.9798992e-01   9.9901464e-01
  -1.3400000e+01   9.6472359e-01   9.1009018e-01   9.9691233e-01   9.9824173e-01
  -1.3200000e+01   9.4829750e-01   8.9103150e-01   9.9537331e-01   9.9723767e-01
  -1.3000000e+01   9.2909241e-01   8.6983756e-01   9.9347166e-01   9.9560844e-01
  -1.2800000e+01   9.0314293e-01   8.4558004e-01   9.9039012e-01   9.9308766e-01
  -1.2600000e+01   8.7156296e-01   8.1849374e-01   9.8650798e-01   9.8976510e-01
  -1.2400000e+01   8.3596611e-01   7.8948113e-01   9.8135258e-01   9.8489985e-01
  -1.2200000e+01   7.9247665e-01   7.5670360e-01   9.7438076e-01   9.7841157e-01
  -1.2000000e+01   7.4677849e-01   7.2356229e-01   9.6652667e-01   9.7043020e-01
  -1.1800000e+01   6.9396782e-01   6.8591139e-01   9.5493094e-01   9.5886771e-01
  -1.1600000e+01   6.4036751e-01   6.4827082e-01   9.4271427e-01   9.4612486e-01
  -1.1400000e+01   5.8305359e-01   6.0971527e-01   9.2739081e-01   9.2981469e-01
  -1.1200000e+01   5.2552414e-01   5.6846175e-01   9.0891494e-01   9.1021264e-01
  -1.1000000e+01   4.6932220e-01   5.2866985e-01   8.8834235e-01   8.8809174e-01
  -1.0800000e+01   4.1214180e-01   4.8589054e-01   8.6307157e-01   8.6097335e-01
  -1.0600000e+01   3.5950661e-01   4.4538031e-01   8.3660163e-01   8.3259485e-01
  -1.0400000e+01   3.0989265e-01   4.0570253e-01   8.0579065e-01   7.9988679e-01
  -1.0200000e+01   2.6427650e-01   3.6716574e-01   7.7168279e-01   7.6415091e-01
  -1.0000000e+01   2.2234344e-01   3.2976434e-01   7.3565403e-01   7.2653811e-01
  -9.8000000e+00   1.8534660e-01   2.9365804e-01   6.9675051e-01   6.8673051e-01
  -9.6000000e+00   1.5202522e-01   2.5903108e-01   6.5553481e-01   6.4487939e-01
  -9.4000000e+00   1.2395096e-01   2.2787552e-01   6.1357932e-01   6.0321737e-01
  -9.2000000e+00   9.9895477e-02   1.9979380e-01   5.7038308e-01   5.6082858e-01
  -9.0000000e+00   8.0831528e-02   1.7232004e-01   5.2696850e-01   5.1911895e-01
  -8.8000000e+00   6.3423157e-02   1.4795880e-01   4.8232736e-01   4.7647747e-01
  -8.6000000e+00   5.0022125e-02   1.2710103e-01   4.3995240e-01   4.3699588e-01
  -8.4000000e+00   3.9155960e-02   1.0686394e-01   3.9694222e-01   3.9728777e-01
  -8.2000000e+00   2.9943466e-02   9.0367969e-02   3.5594624e-01   3.5963347e-01
  -8.0000000e+00   2.3254395e-02   7.5781844e-02   3.1693860e-01   3.2442653e-01
  -7.8000000e+00   1.7404556e-02   6.2702781e-02   2.7943982e-01   2.9059788e-01
  -7.6000000e+00   1.2910843e-02   5.1255022e-02   2.4630451e-01   2.6097668e-01
  -7.4000000e+00   9.7618103e-03   4.1722696e-02   2.1363464e-01   2.3209456e-01
  -7.2000000e+00   7.2441101e-03   3.3894330e-02   1.8392411e-01   2.0514331e-01
  -7.0000000e+00   5.2814484e-03   2.7695760e-02   1.5816108e-01   1.8218178e-01
  -6.8000000e+00   3.9234161e-03   2.2060681e-02   1.3484243e-01   1.6051159e-01
  -6.6000000e+00   2.9373169e-03   1.7506465e-02   1.1517855e-01   1.4300641e-01
  -6.4000000e+00   2.0828247e-03   1.4024040e-02   9.5837024e-02   1.2444805e-01
  -6.2000000e+00   1.5296936e-03   1.0734619e-02   7.8939475e-02   1.0830445e-01
  -6.0000000e+00   1.1024475e-03   8.4326924e-03   6.5404659e-02   9.4562430e-02
  -5.8000000e+00   7.3814392e-04   6.5487924e-03   5.3875986e-02   8.2815926e-02
  -5.6000000e+00   5.7411194e-04   5.1368289e-03   4.3860614e-02   7.1892960e-02
  -5.4000000e+00   4.1389465e-04   3.8912226e-03   3.5639746e-02   6.2670784e-02
  -5.2000000e+00   2.7847290e-04   2.9943389e-03   2.8809374e-02   5.4726962e-02
  -5.0000000e+00   2.1743774e-04   2.2237032e-03   2.2582470e-02   4.7071670e-02
  -4.8000000e+00   1.6593933e-04   1.6262878e-03   1.8074390e-02   4.1143003e-02
  -4.6000000e+00   6.8664551e-05   1.1931457e-03   1.4000177e-02   3.4788742e-02
  -4.4000000e+00   4.7683716e-05   9.5198568e-04   1.0919942e-02   3.0405935e-02
  -4.2000000e+00   4.0054321e-05   6.8115226e-04   8.6842894e-03   2.6593327e-02
  -4.0000000e+00   2.6702881e-05   5.4493954e-04   6.6042624e-03   2.3174241e-02


==> figures/epsilon_vs_snr_M_100.txt <==
  -1.4000000e+01   1.0000000e+00   9.8261362e-01   9.9998644e-01   9.9995025e-01
  -1.3800000e+01   1.0000000e+00   9.7544437e-01   9.9996626e-01   9.9988710e-01
  -1.3600000e+01   1.0000000e+00   9.6560147e-01   9.9990998e-01   9.9978224e-01
  -1.3400000e+01   1.0000000e+00   9.5351948e-01   9.9979216e-01   9.9959883e-01
  -1.3200000e+01   1.0000000e+00   9.3782396e-01   9.9964521e-01   9.9933624e-01
  -1.3000000e+01   9.9998856e-01   9.1818297e-01   9.9934564e-01   9.9880164e-01
  -1.2800000e+01   9.9994469e-01   8.9437162e-01   9.9882349e-01   9.9801465e-01
  -1.2600000e+01   9.9951363e-01   8.6576267e-01   9.9767121e-01   9.9642068e-01
  -1.2400000e+01   9.9734688e-01   8.3356545e-01   9.9631472e-01   9.9465605e-01
  -1.2200000e+01   9.8871613e-01   7.9610870e-01   9.9387982e-01   9.9154416e-01
  -1.2000000e+01   9.6354485e-01   7.5282504e-01   9.9045502e-01   9.8732303e-01
  -1.1800000e+01   9.0488625e-01   7.0740794e-01   9.8549998e-01   9.8144116e-01
  -1.1600000e+01   7.9708481e-01   6.5708209e-01   9.7742672e-01   9.7240970e-01
  -1.1400000e+01   6.4158249e-01   6.0300682e-01   9.6745216e-01   9.6128126e-01
  -1.1200000e+01   4.6191216e-01   5.4788407e-01   9.5402431e-01   9.4678556e-01
  -1.1000000e+01   2.9055595e-01   4.9276977e-01   9.3661658e-01   9.2837269e-01
  -1.0800000e+01   1.5888405e-01   4.3698362e-01   9.1370659e-01   9.0475411e-01
  -1.0600000e+01   7.4666977e-02   3.8327884e-01   8.8714442e-01   8.7765294e-01
  -1.0400000e+01   3.0069351e-02   3.2990603e-01   8.5409997e-01   8.4437615e-01
  -1.0200000e+01   1.0738373e-02   2.8017846e-01   8.1531205e-01   8.0582913e-01
  -1.0000000e+01   3.3073425e-03   2.3505776e-01   7.7142868e-01   7.6264726e-01
  -9.8000000e+00   8.2588196e-04   1.9303794e-01   7.2186325e-01   7.1414648e-01
  -9.6000000e+00   1.6403198e-04   1.5741321e-01   6.6822704e-01   6.6208390e-01
  -9.4000000e+00   3.0517578e-05   1.2574129e-01   6.1052229e-01   6.0630183e-01
  -9.2000000e+00   7.6293945e-06   9.8612067e-02   5.5303914e-01   5.5092272e-01
  -9.0000000e+00   1.9073486e-06   7.5688136e-02   4.9115531e-01   4.9126284e-01
  -8.8000000e+00   0.0000000e+00   5.6943308e-02   4.3215378e-01   4.3455580e-01
  -8.6000000e+00   0.0000000e+00   4.2293091e-02   3.7222920e-01   3.7675573e-01
  -8.4000000e+00   0.0000000e+00   3.0639489e-02   3.1750465e-01   3.2382776e-01
  -8.2000000e+00   0.0000000e+00   2.1945346e-02   2.6565587e-01   2.7361641e-01
  -8.0000000e+00   0.0000000e+00   1.5279753e-02   2.1948764e-01   2.2863117e-01
  -7.8000000e+00   0.0000000e+00   1.0478810e-02   1.7868301e-01   1.8853644e-01
  -7.6000000e+00   0.0000000e+00   7.0254227e-03   1.4179983e-01   1.5203418e-01
  -7.4000000e+00   0.0000000e+00   4.5057454e-03   1.1089838e-01   1.2081215e-01
  -7.2000000e+00   0.0000000e+00   2.9343290e-03   8.4010630e-02   9.3520961e-02
  -7.0000000e+00   0.0000000e+00   1.7961904e-03   6.4375879e-02   7.3419197e-02
  -6.8000000e+00   0.0000000e+00   1.1062000e-03   4.7045712e-02   5.5001028e-02
  -6.6000000e+00   0.0000000e+00   6.9858153e-04   3.4095487e-02   4.1102762e-02
  -6.4000000e+00   0.0000000e+00   3.7677356e-04   2.4083100e-02   3.0014197e-02
  -6.2000000e+00   0.0000000e+00   2.2400724e-04   1.6660044e-02   2.1439361e-02
  -6.0000000e+00   0.0000000e+00   1.3032221e-04   1.1220886e-02   1.5185547e-02
  -5.8000000e+00   0.0000000e+00   9.5943496e-05   7.6327460e-03   1.0689406e-02
  -5.6000000e+00   0.0000000e+00   3.4259005e-05   4.8139716e-03   7.1559788e-03
  -5.4000000e+00   0.0000000e+00   1.5144706e-05   3.0338519e-03   4.7606504e-03
  -5.2000000e+00   0.0000000e+00   1.0907309e-05   1.9711325e-03   3.2419904e-03
  -5.0000000e+00   0.0000000e+00   2.4540581e-06   1.1772774e-03   2.0407711e-03
  -4.8000000e+00   0.0000000e+00   1.0028786e-07   6.2854678e-04   1.2948747e-03
  -4.6000000e+00   0.0000000e+00   1.9431503e-06   3.7060031e-04   8.3710869e-04
  -4.4000000e+00   0.0000000e+00   1.1960007e-09   2.2853826e-04   5.3297001e-04
  -4.2000000e+00   0.0000000e+00   1.9882181e-07   1.0839647e-04   2.9462308e-04
  -4.0000000e+00   0.0000000e+00   3.4389174e-11   5.3042398e-05   1.7643833e-04


==> figures/epsilon_vs_snr_M_100_alt.txt <==
  -1.4000000e+01   1.0000000e+00   9.7500214e-01   9.9991782e-01   9.9980318e-01
  -1.3800000e+01   1.0000000e+00   9.6518141e-01   9.9989692e-01   9.9976768e-01
  -1.3600000e+01   1.0000000e+00   9.5258434e-01   9.9984625e-01   9.9956556e-01
  -1.3400000e+01   1.0000000e+00   9.3673951e-01   9.9972200e-01   9.9932822e-01
  -1.3200000e+01   1.0000000e+00   9.1746110e-01   9.9919112e-01   9.9853107e-01
  -1.3000000e+01   9.9999237e-01   8.9370579e-01   9.9868386e-01   9.9789091e-01
  -1.2800000e+01   9.9991608e-01   8.6490263e-01   9.9767447e-01   9.9623196e-01
  -1.2600000e+01   9.9954987e-01   8.3374694e-01   9.9615621e-01   9.9416194e-01
  -1.2400000e+01   9.9730682e-01   7.9617353e-01   9.9370598e-01   9.9108652e-01
  -1.2200000e+01   9.8886871e-01   7.5615222e-01   9.8975437e-01   9.8616204e-01
  -1.2000000e+01   9.6386719e-01   7.0752701e-01   9.8522163e-01   9.8068389e-01
  -1.1800000e+01   9.0525818e-01   6.5952798e-01   9.7782962e-01   9.7229669e-01
  -1.1600000e+01   7.9736328e-01   6.0911213e-01   9.6875957e-01   9.6235432e-01
  -1.1400000e+01   6.4189911e-01   5.5460985e-01   9.5315885e-01   9.4543560e-01
  -1.1200000e+01   4.6194458e-01   5.0151985e-01   9.3758273e-01   9.2906818e-01
  -1.1000000e+01   2.9244232e-01   4.4331120e-01   9.1481074e-01   9.0529234e-01
  -1.0800000e+01   1.5831757e-01   3.9134293e-01   8.8929219e-01   8.7927076e-01
  -1.0600000e+01   7.5035095e-02   3.3961569e-01   8.5542453e-01   8.4539692e-01
  -1.0400000e+01   2.9365540e-02   2.8983575e-01   8.1894063e-01   8.0908625e-01
  -1.0200000e+01   1.0688782e-02   2.4218496e-01   7.7488738e-01   7.6562732e-01
  -1.0000000e+01   3.2730103e-03   2.0257901e-01   7.2698159e-01   7.1890328e-01
  -9.8000000e+00   8.8500977e-04   1.6483260e-01   6.7749329e-01   6.7108254e-01
  -9.6000000e+00   1.9836426e-04   1.3343976e-01   6.1832702e-01   6.1370570e-01
  -9.4000000e+00   6.1035156e-05   1.0469131e-01   5.6067428e-01   5.5830063e-01
  -9.2000000e+00   7.6293945e-06   8.0119064e-02   5.0236921e-01   5.0229505e-01
  -9.0000000e+00   0.0000000e+00   6.2694038e-02   4.4246270e-01   4.4468189e-01
  -8.8000000e+00   0.0000000e+00   4.7200771e-02   3.8595726e-01   3.9030501e-01
  -8.6000000e+00   0.0000000e+00   3.3814609e-02   3.3201382e-01   3.3856891e-01
  -8.4000000e+00   0.0000000e+00   2.4235058e-02   2.7866948e-01   2.8658746e-01
  -8.2000000e+00   0.0000000e+00   1.7544021e-02   2.3156408e-01   2.4068530e-01
  -8.0000000e+00   0.0000000e+00   1.2653361e-02   1.8775811e-01   1.9760066e-01
  -7.8000000e+00   0.0000000e+00   8.3386723e-03   1.5261960e-01   1.6310956e-01
  -7.6000000e+00   0.0000000e+00   5.7053329e-03   1.1911008e-01   1.2941536e-01
  -7.4000000e+00   0.0000000e+00   3.4956415e-03   9.2088639e-02   1.0211669e-01
  -7.2000000e+00   0.0000000e+00   2.1681822e-03   6.9532320e-02   7.8577690e-02
  -7.0000000e+00   0.0000000e+00   1.3394147e-03   5.2962611e-02   6.1492297e-02
  -6.8000000e+00   0.0000000e+00   9.2458222e-04   3.8040081e-02   4.5575725e-02
  -6.6000000e+00   0.0000000e+00   4.8471057e-04   2.7478541e-02   3.3589921e-02
  -6.4000000e+00   0.0000000e+00   3.0909114e-04   1.9413484e-02   2.4745493e-02
  -6.2000000e+00   0.0000000e+00   1.3603658e-04   1.3326611e-02   1.7583524e-02
  -6.0000000e+00   0.0000000e+00   1.0219421e-04   8.4535799e-03   1.1791495e-02
  -5.8000000e+00   0.0000000e+00   6.9243522e-05   6.3305740e-03   9.0135126e-03
  -5.6000000e+00   0.0000000e+00   1.3541346e-05   3.6624364e-03   5.7214867e-03
  -5.4000000e+00   0.0000000e+00   3.6721884e-06   2.3185049e-03   3.8123336e-03
  -5.2000000e+00   0.0000000e+00   1.3393796e-06   1.4171704e-03   2.5435812e-03
  -5.0000000e+00   0.0000000e+00   8.5013415e-08   9.4703579e-04   1.7200375e-03
  -4.8000000e+00   0.0000000e+00   2.2681906e-07   4.2232882e-04   9.0794065e-04
  -4.6000000e+00   0.0000000e+00   6.2679601e-07   3.3019465e-04   6.9836123e-04
  -4.4000000e+00   0.0000000e+00   1.8550302e-08   1.1409406e-04   3.5264698e-04
  -4.2000000e+00   0.0000000e+00   1.8215930e-10   1.0902247e-04   2.4388073e-04
  -4.0000000e+00   0.0000000e+00   1.5037124e-12   5.3241133e-05   1.5514771e-04

